7Be in the outburst of the ONe nova V6595 Sgr

We report the search for 7Be isotope in the outbursts of the classical nova V6595 Sgr by means of high resolution UVES observations taken at the ESO VLT in April 2021, about two weeks after discovery and under difficult circumstances due to the pandemic. Narrow absorption components with velocities at about -2620 and -2820 km/s, superposed on broader and shallow absorption, are observed in the outburst spectra for the 7BeII 313.0583, 313.1228 nm doublet resonance lines, as well as in several other elements such as CaII, FeI, MgI, NaI, HI but LiI. Using CaII K line as a reference element, we infer N(7Be)/N(H) ~ 7.4 x 10^{-6}, or ~ 9.8 x 10^{-6} when the 7Be decay is taken into account. The 7Be abundance is about half of the value most frequently measured in novae. The possible presence of over-ionization in the layers where 7Be is detected is also discussed. Observations taken at the Telescopio Nazionale Galileo (TNG) in La Palma 91 days after discovery showed prominent emission lines of Oxygen and Neon which allow to classify the nova as ONe type. Therefore, although 7Be is expected to be higher in CO novae, it is found at comparable levels in both nova types.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
